Drag and diffusion coefficients of a spherical particle attached to a fluid interface

Explicit analytical expressions for the drag and diffusion coefficients of a spherical particle attached to the interface between two immiscible fluids are constructed for the case of a small viscosity ratio between the fluid phases. The model is designed to explicitly account for the dependence on the contact angle between the two fluids and the solid surface. The Lorentz reciprocal theorem is applied in the context of a geometric perturbation approach, which is based on the deviation of the contact angle from a 90{\deg}-value. By testing the model against experimental and numerical data from the literature, good agreement is found within the entire range of contact angles below 90{\deg}. As an advantage of the method reported, the drag and diffusion coefficients can be calculated up to second order in the perturbation parameter, while it is sufficient to know the velocity and pressure fields only up to first order. Extensions to other particle shapes with known velocity and pressure fields are straightforward.

==> f_von_Theta.tex_daten_1.dat <==
0.000000	0.781250
0.909091	0.781215
1.818182	0.781108
2.727273	0.780931
3.636364	0.780684
4.545455	0.780365
5.454545	0.779976
6.363636	0.779517
7.272727	0.778987
8.181818	0.778387
9.090909	0.777717
10.000000	0.776977
10.909091	0.776167
11.818182	0.775288
12.727273	0.774340
13.636364	0.773322
14.545455	0.772236
15.454545	0.771081
16.363636	0.769857
17.272727	0.768566
18.181818	0.767208
19.090909	0.765781
20.000000	0.764289
20.909091	0.762729
21.818182	0.761103
22.727273	0.759412
23.636364	0.757656
24.545455	0.755834
25.454545	0.753948
26.363636	0.751998
27.272727	0.749985
28.181818	0.747909
29.090909	0.745770
30.000000	0.743570
30.909091	0.741308
31.818182	0.738985
32.727273	0.736603
33.636364	0.734160
34.545455	0.731659
35.454545	0.729099
36.363636	0.726482
37.272727	0.723808
38.181818	0.721077
39.090909	0.718291
40.000000	0.715450
40.909091	0.712555
41.818182	0.709606
42.727273	0.706604
43.636364	0.703550
44.545455	0.700445
45.454545	0.697290
46.363636	0.694085
47.272727	0.690831
48.181818	0.687529
49.090909	0.684180
50.000000	0.680784
50.909091	0.677343
51.818182	0.673857
52.727273	0.670328
53.636364	0.666755
54.545455	0.663141
55.454545	0.659486
56.363636	0.655790
57.272727	0.652055
58.181818	0.648282
59.090909	0.644472
60.000000	0.640625
60.909091	0.636743
61.818182	0.632826
62.727273	0.628876
63.636364	0.624894
64.545455	0.620880
65.454545	0.616835
66.363636	0.612762
67.272727	0.608660
68.181818	0.604530
69.090909	0.600374
70.000000	0.596193
70.909091	0.591988
71.818182	0.587759
72.727273	0.583509
73.636364	0.579237
74.545455	0.574946
75.454545	0.570635
76.363636	0.566307
77.272727	0.561962
78.181818	0.557602
79.090909	0.553227
80.000000	0.548839
80.909091	0.544438
81.818182	0.540026
82.727273	0.535604
83.636364	0.531173
84.545455	0.526735
85.454545	0.522289
86.363636	0.517838
87.272727	0.513382
88.181818	0.508923
89.090909	0.504462
90.000000	0.500000


==> f_von_Theta.tex_daten_2.dat <==
0.000000	0.711640
0.909091	0.711622
1.818182	0.711569
2.727273	0.711479
3.636364	0.711354
4.545455	0.711193
5.454545	0.710996
6.363636	0.710762
7.272727	0.710493
8.181818	0.710187
9.090909	0.709845
10.000000	0.709466
10.909091	0.709051
11.818182	0.708598
12.727273	0.708108
13.636364	0.707581
14.545455	0.707016
15.454545	0.706414
16.363636	0.705773
17.272727	0.705093
18.181818	0.704375
19.090909	0.703618
20.000000	0.702822
20.909091	0.701985
21.818182	0.701109
22.727273	0.700192
23.636364	0.699235
24.545455	0.698237
25.454545	0.697197
26.363636	0.696115
27.272727	0.694991
28.181818	0.693825
29.090909	0.692615
30.000000	0.691362
30.909091	0.690066
31.818182	0.688725
32.727273	0.687339
33.636364	0.685909
34.545455	0.684433
35.454545	0.682911
36.363636	0.681343
37.272727	0.679728
38.181818	0.678067
39.090909	0.676358
40.000000	0.674601
40.909091	0.672796
41.818182	0.670943
42.727273	0.669041
43.636364	0.667089
44.545455	0.665088
45.454545	0.663037
46.363636	0.660936
47.272727	0.658784
48.181818	0.656582
49.090909	0.654328
50.000000	0.652023
50.909091	0.649666
51.818182	0.647258
52.727273	0.644797
53.636364	0.642285
54.545455	0.639720
55.454545	0.637102
56.363636	0.634432
57.272727	0.631709
58.181818	0.628933
59.090909	0.626104
60.000000	0.623223
60.909091	0.620288
61.818182	0.617300
62.727273	0.614260
63.636364	0.611167
64.545455	0.608021
65.454545	0.604823
66.363636	0.601572
67.272727	0.598269
68.181818	0.594915
69.090909	0.591508
70.000000	0.588050
70.909091	0.584541
71.818182	0.580982
72.727273	0.577372
73.636364	0.573712
74.545455	0.570003
75.454545	0.566245
76.363636	0.562438
77.272727	0.558584
78.181818	0.554682
79.090909	0.550734
80.000000	0.546740
80.909091	0.542700
81.818182	0.538616
82.727273	0.534489
83.636364	0.530318
84.545455	0.526106
85.454545	0.521852
86.363636	0.517558
87.272727	0.513225
88.181818	0.508853
89.090909	0.504445
90.000000	0.500000


==> f_von_Theta.tex_daten_3.dat <==
0.000000	0.724600
15.000000	0.718700
30.000000	0.700550
45.000000	0.669600
60.000000	0.625450
75.000000	0.568500
90.000000	0.500000


==> f_von_Theta.tex_daten_4.dat <==
48.700000	0.680000
53.000000	0.660000
82.000000	0.540000


==> f_von_Theta.tex_daten_5.dat <==
90.000000	0.500000
81.390922	0.544607
68.169839	0.601379
55.051245	0.658151
44.289898	0.690592
39.062958	0.690592
20.102489	0.735199


==> f_von_Theta.tex_daten_6.dat <==
0.000000	1.000000
0.909091	0.999999
1.818182	0.999993
2.727273	0.999977
3.636364	0.999946
4.545455	0.999894
5.454545	0.999817
6.363636	0.999710
7.272727	0.999567
8.181818	0.999385
9.090909	0.999157
10.000000	0.998879
10.909091	0.998546
11.818182	0.998154
12.727273	0.997697
13.636364	0.997171
14.545455	0.996573
15.454545	0.995896
16.363636	0.995137
17.272727	0.994291
18.181818	0.993354
19.090909	0.992322
20.000000	0.991192
20.909091	0.989958
21.818182	0.988617
22.727273	0.987166
23.636364	0.985601
24.545455	0.983918
25.454545	0.982113
26.363636	0.980185
27.272727	0.978129
28.181818	0.975942
29.090909	0.973622
30.000000	0.971166
30.909091	0.968570
31.818182	0.965834
32.727273	0.962954
33.636364	0.959929
34.545455	0.956755
35.454545	0.953432
36.363636	0.949957
37.272727	0.946330
38.181818	0.942547
39.090909	0.938610
40.000000	0.934515
40.909091	0.930262
41.818182	0.925851
42.727273	0.921281
43.636364	0.916550
44.545455	0.911660
45.454545	0.906610
46.363636	0.901399
47.272727	0.896028
48.181818	0.890498
49.090909	0.884808
50.000000	0.878959
50.909091	0.872953
51.818182	0.866790
52.727273	0.860471
53.636364	0.853998
54.545455	0.847371
55.454545	0.840593
56.363636	0.833666
57.272727	0.826591
58.181818	0.819370
59.090909	0.812005
60.000000	0.804499
60.909091	0.796854
61.818182	0.789073
62.727273	0.781159
63.636364	0.773114
64.545455	0.764942
65.454545	0.756645
66.363636	0.748227
67.272727	0.739691
68.181818	0.731042
69.090909	0.722281
70.000000	0.713414
70.909091	0.704444
71.818182	0.695374
72.727273	0.686210
73.636364	0.676955
74.545455	0.667613
75.454545	0.658189
76.363636	0.648687
77.272727	0.639111
78.181818	0.629467
79.090909	0.619758
80.000000	0.609990
80.909091	0.600167
81.818182	0.590294
82.727273	0.580375
83.636364	0.570417
84.545455	0.560423
85.454545	0.550399
86.363636	0.540350
87.272727	0.530280
88.181818	0.520195
89.090909	0.510100
90.000000	0.500000

